Relating Metric Distortion and Fairness of Social Choice Rules

One way of evaluating social choice (voting) rules is through a utilitarian distortion framework. In this model, we assume that agents submit full rankings over the alternatives, and these rankings are generated from underlying, but unknown, quantitative costs. The \emph{distortion} of a social choice rule is then the ratio of the total social cost of the chosen alternative to the optimal social cost of any alternative; since the true costs are unknown, we consider the worst-case distortion over all possible underlying costs. Analogously, we can consider the worst-case \emph{fairness ratio} of a social choice rule by comparing a useful notion of fairness (based on approximate majorization) for the chosen alternative to that of the optimal alternative. With an additional metric assumption -- that the costs equal the agent-alternative distances in some metric space -- it is known that the Copeland rule achieves both a distortion and fairness ratio of at most 5. For other rules, only bounds on the distortion are known, e.g., the popular Single Transferable Vote (STV) rule has distortion $O(\log m)$, where $m$ is the number of alternatives. We prove that the distinct notions of distortion and fairness ratio are in fact closely linked -- within an additive factor of 2 for any voting rule -- and thus STV also achieves an $O(\log m)$ fairness ratio. We further extend the notions of distortion and fairness ratio to social choice rules choosing a \emph{set} of alternatives. By relating the distortion of single-winner rules to multiple-winner rules, we establish that Recursive Copeland achieves a distortion of 5 and a fairness ratio of at most 7 for choosing a set of alternatives.

==> graphmetric2.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'graphmetric2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1761.00995402bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.18432219)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{graphmetric2.pdf}}%
    \put(0.30053013,0.02674607){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.10902836\unitlength}\raggedright $c_3,v_3$\end{minipage}}}%
    \put(0.49042118,0.02674607){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07268557\unitlength}\raggedright $v_2$\end{minipage}}}%
    \put(0.22693597,0.11942018){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07268559\unitlength}\raggedright $v_1$\end{minipage}}}%
    \put(0.41228419,0.11942018){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.05451418\unitlength}\raggedright $c_2$\end{minipage}}}%
    \put(0.03068493,0.11760304){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.05451418\unitlength}\raggedright $c_1$\end{minipage}}}%
    \put(-0.51276124,0.38357685){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.01817139\unitlength}\raggedright \end{minipage}}}%
    \put(0.58918747,0.17794982){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.46986027\unitlength}\raggedright $v_2$'s cost for $c_1$ $= ~ 3$\\  = the length of the shortest path.  \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{graphmetric2.pdf}}%
  \end{picture}%
\endgroup%

